Ride, Raise, or Wake: A Theory of Light-Thread Placement on Multi-Tier Processors

hones and laptops now mix several kinds of cores, and each kind sits in its own voltage and clock domain. When a light thread arrives, should it run beside heavy threads on a fast cluster that is already awake, or wake a cluster of efficient cores? We answer with three costs. A thread can \emph{ride} an awake domain at the voltage other threads hold, \emph{raise} that voltage for everyone, or \emph{wake} a sleeping domain and pay its fixed power. From these costs follows a simple rule: ride while the thread's demand is below $r^*=\Phi/(e_h-e_l)$, the fixed power of the cluster it would wake over the gap in energy per operation; otherwise wake the smallest tier that can serve it. The best tier is not monotone in demand: tiny threads ride high, medium threads wake a low tier, heavy threads go high again. Two common designs err on opposite sides of the rule: grouping a light thread with the heavy threads of its application overpays above the threshold, and an energy model without idle costs overpays below it. In a model with five tiers, grouping costs 80 to 145\% more energy than the rule, and more as tiers are added. Measurements on an Apple M6 anchor the parameters.

==> data/decision.dat <==
r asleep ttwo awake
0.02 5 2 1
0.02045 5 2 1
0.02092 5 2 1
0.02139 5 2 1
0.02187 5 2 1
0.02237 5 2 1
0.02287 5 2 1
0.02339 5 2 1
0.02392 5 2 1
0.02446 5 2 1
0.02502 5 2 1
0.02558 5 2 1
0.02616 5 2 1
0.02676 5 2 1
0.02736 5 2 1
0.02798 5 2 1
0.02861 5 2 1
0.02926 5 2 1
0.02992 5 2 1
0.0306 5 2 1
0.03129 5 2 1
0.032 5 2 1
0.03273 5 2 1
0.03347 5 2 1
0.03423 5 2 1
0.035 5 2 1
0.03579 5 2 1
0.0366 5 2 1
0.03743 5 2 1
0.03828 5 2 1
0.03914 5 2 1
0.04003 5 2 1
0.04094 5 2 1
0.04186 5 2 1
0.04281 5 2 1
0.04378 1 2 1
0.04477 1 2 1
0.04579 1 2 1
0.04682 1 2 1
0.04788 1 2 1
0.04897 1 2 1
0.05007 1 2 1
0.05121 1 2 1
0.05237 1 2 1
0.05355 1 2 1
0.05476 1 2 1
0.056 1 2 1
0.05727 1 2 1
0.05857 1 2 1
0.05989 1 2 1
0.06125 1 2 1
0.06264 1 2 1
0.06405 1 2 1
0.0655 1 2 1
0.06699 1 2 1
0.0685 1 2 1
0.07005 1 2 1
0.07164 1 2 1
0.07326 1 2 1
0.07492 1 2 1
0.07662 1 2 1
0.07835 1 2 1
0.08012 1 2 1
0.08194 1 2 1
0.08379 1 2 1
0.08569 1 2 1
0.08763 1 2 1
0.08961 1 2 1
0.09164 1 2 1
0.09372 1 2 1
0.09584 1 2 1
0.09801 1 2 1
0.1002 1 2 1
0.1025 1 2 1
0.1048 1 2 1
0.1072 1 2 1
0.1096 1 2 1
0.1121 1 2 1
0.1146 1 2 1
0.1172 1 2 1
0.1199 1 2 1
0.1226 1 2 1
0.1254 1 2 1
0.1282 1 2 1
0.1311 1 2 1
0.1341 1 2 1
0.1371 1 2 1
0.1402 1 2 1
0.1434 1 2 1
0.1466 1 2 1
0.15 1 2 1
0.1534 1 2 1
0.1568 1 2 1
0.1604 1 2 1
0.164 1 2 1
0.1677 1 2 1
0.1715 1 2 1
0.1754 1 2 1
0.1794 1 2 1
0.1834 1 2 1
0.1876 1 2 1
0.1918 1 2 1
0.1962 1 2 1
0.2006 1 2 1
0.2051 1 2 1
0.2098 1 2 1
0.2145 1 2 1
0.2194 1 2 1
0.2244 1 2 1
0.2294 1 2 1
0.2346 1 2 1
0.2399 1 2 1
0.2454 1 2 1
0.2509 1 2 1
0.2566 1 2 1
0.2624 1 2 1
0.2684 1 2 1
0.2744 1 2 1
0.2807 1 2 1
0.287 1 2 1
0.2935 1 2 1
0.3001 1 2 1
0.3069 1 2 1
0.3139 1 2 1
0.321 1 2 1
0.3283 1 2 1
0.3357 1 2 1
0.3433 1 2 1
0.3511 1 2 1
0.359 1 2 1
0.3671 1 2 1
0.3754 1 2 1
0.3839 1 2 1
0.3926 1 2 1
0.4015 1 2 1
0.4106 1 2 1
0.4199 1 2 1
0.4294 1 2 1
0.4391 1 2 1
0.4491 1 2 1
0.4592 1 2 1
0.4696 1 2 1
0.4803 1 2 1
0.4911 1 2 1
0.5023 1 2 1
0.5136 1 2 1
0.5253 1 2 1
0.5371 1 2 1
0.5493 1 2 1
0.5617 1 2 1
0.5745 1 2 1
0.5875 1 2 1
0.6008 1 2 1
0.6144 1 2 1
0.6283 1 2 1
0.6425 1 2 1
0.657 1 2 1
0.6719 1 2 1
0.6871 1 2 1
0.7027 1 2 1
0.7186 1 2 1
0.7348 1 2 1
0.7515 1 2 1
0.7685 1 2 1
0.7859 1 2 1
0.8037 1 2 1
0.8219 1 2 1
0.8405 1 2 1
0.8595 1 2 1
0.879 1 2 1
0.8989 1 2 1
0.9192 1 2 1
0.94 1 2 1
0.9613 1 1 1
0.983 1 1 1
1.005 1 1 1
1.028 1 1 1
1.051 1 1 1
1.075 1 1 1
1.099 1 1 1
1.124 1 1 1
1.15 1 1 1
1.176 1 1 1
1.202 1 1 1
1.23 1 1 1
1.258 1 1 1
1.286 1 1 1
1.315 1 1 1
1.345 1 1 1
1.375 1 1 1
1.406 1 1 1
1.438 1 1 1
1.471 1 1 1
1.504 1 1 1
1.538 1 1 1
1.573 1 1 1
1.609 1 1 1
1.645 1 1 1
1.682 1 1 1
1.72 1 1 1
1.759 1 1 1
1.799 1 1 1
1.84 1 1 1
1.881 1 1 1
1.924 1 1 1
1.968 1 1 1
2.012 1 1 1
2.058 1 1 1
2.104 1 1 1
2.152 1 1 1
2.201 1 1 1
2.25 2 2 2
2.301 2 2 2
2.353 2 2 2
2.407 2 2 2
2.461 2 2 2
2.517 2 2 2
2.574 2 2 2
2.632 2 2 2
2.692 2 2 2
2.753 2 2 2
2.815 2 2 2
2.879 2 2 2
2.944 2 2 2
3.011 2 2 2
3.079 2 2 2
3.148 2 2 2
3.22 2 2 2
3.293 2 2 2
3.367 2 2 2
3.443 2 2 2
3.521 2 2 2
3.601 2 2 2
3.682 2 2 2
3.766 2 2 2
3.851 2 2 2
3.938 2 2 2
4.027 2 2 2
4.119 2 2 2
4.212 2 2 2
4.307 2 2 2
4.405 2 2 2
4.504 2 2 3
4.606 2 2 3
4.711 2 2 3
4.817 2 2 3
4.926 2 2 3
5.038 2 2 3
5.152 2 2 3
5.268 3 3 3
5.388 3 3 3
5.51 3 3 3
5.634 3 3 3
5.762 3 3 3
5.892 3 3 3
6.026 3 3 3
6.162 3 3 3
6.302 3 3 3
6.444 3 3 3
6.59 3 3 3
6.739 3 3 3
6.892 3 3 3
7.048 3 3 3
7.208 3 3 3
7.371 3 3 3
7.538 3 3 3
7.708 3 3 3
7.883 3 3 3
8.061 3 3 3
8.244 3 3 3
8.43 3 3 3
8.621 3 3 3
8.816 4 4 4
9.016 4 4 4
9.22 4 4 4
9.429 4 4 4
9.642 4 4 4
9.86 4 4 4
10.08 4 4 4
10.31 4 4 4
10.55 4 4 4
10.78 4 4 4
11.03 4 4 4
11.28 4 4 4
11.53 4 4 4
11.79 4 4 4
12.06 4 4 4
12.33 4 4 4
12.61 4 4 4
12.9 5 5 5
13.19 5 5 5
13.49 5 5 5
13.79 5 5 5
14.11 5 5 5
14.43 5 5 5
14.75 5 5 5
15.09 5 5 5
15.43 5 5 5
15.78 5 5 5
16.13 5 5 5
16.5 5 5 5


==> data/losses.dat <==
r ride wake
0.02 1.0000 12.0751
0.02056 1.0000 11.7555
0.02114 1.0000 11.4446
0.02173 1.0000 11.1422
0.02234 1.0000 10.8480
0.02296 1.0000 10.5618
0.0236 1.0000 10.2834
0.02426 1.0000 10.0126
0.02494 1.0000 9.7492
0.02564 1.0000 9.4929
0.02636 1.0000 9.2436
0.0271 1.0000 9.0011
0.02786 1.0000 8.7652
0.02863 1.0000 8.5358
0.02944 1.0000 8.3125
0.03026 1.0000 8.0954
0.03111 1.0000 7.8842
0.03198 1.0000 7.6787
0.03287 1.0000 7.4788
0.03379 1.0000 7.2844
0.03474 1.0000 7.0952
0.03571 1.0000 6.9112
0.03671 1.0000 6.7322
0.03774 1.0000 6.5581
0.0388 1.0000 6.3888
0.03988 1.0000 6.2240
0.041 1.0000 6.0637
0.04215 1.0000 5.9078
0.04333 1.0000 5.7562
0.04454 1.0000 5.6086
0.04578 1.0000 5.4651
0.04707 1.0000 5.3255
0.04838 1.0000 5.1897
0.04974 1.0000 5.0576
0.05113 1.0000 4.9291
0.05256 1.0000 4.8041
0.05403 1.0000 4.6824
0.05555 1.0000 4.5641
0.0571 1.0000 4.4491
0.0587 1.0000 4.3371
0.06034 1.0000 4.2282
0.06203 1.0000 4.1223
0.06377 1.0000 4.0193
0.06555 1.0000 3.9190
0.06739 1.0000 3.8215
0.06927 1.0000 3.7267
0.07121 1.0000 3.6344
0.07321 1.0000 3.5446
0.07526 1.0000 3.4573
0.07736 1.0000 3.3724
0.07953 1.0000 3.2897
0.08175 1.0000 3.2094
0.08404 1.0000 3.1312
0.08639 1.0000 3.0551
0.08881 1.0000 2.9811
0.0913 1.0000 2.9092
0.09385 1.0000 2.8392
0.09648 1.0000 2.7711
0.09918 1.0000 2.7048
0.102 1.0000 2.6404
0.1048 1.0000 2.5777
0.1077 1.0000 2.5167
0.1108 1.0000 2.4574
0.1139 1.0000 2.3997
0.117 1.0000 2.3435
0.1203 1.0000 2.2889
0.1237 1.0000 2.2358
0.1272 1.0000 2.1841
0.1307 1.0000 2.1338
0.1344 1.0000 2.0849
0.1381 1.0000 2.0374
0.142 1.0000 1.9911
0.146 1.0000 1.9461
0.1501 1.0000 1.9023
0.1543 1.0000 1.8597
0.1586 1.0000 1.8183
0.163 1.0000 1.7780
0.1676 1.0000 1.7388
0.1723 1.0000 1.7006
0.1771 1.0000 1.6635
0.1821 1.0000 1.6274
0.1872 1.0000 1.5923
0.1924 1.0000 1.5582
0.1978 1.0000 1.5249
0.2033 1.0000 1.4926
0.209 1.0000 1.4612
0.2149 1.0000 1.4306
0.2209 1.0000 1.4008
0.2271 1.0000 1.3719
0.2334 1.0000 1.3437
0.2399 1.0000 1.3164
0.2467 1.0000 1.2897
0.2536 1.0000 1.2638
0.2607 1.0000 1.2386
0.268 1.0000 1.2141
0.2755 1.0000 1.1902
0.2832 1.0000 1.1670
0.2911 1.0000 1.1444
0.2992 1.0000 1.1225
0.3076 1.0000 1.1011
0.3162 1.0000 1.0803
0.3251 1.0000 1.0601
0.3342 1.0000 1.0405
0.3435 1.0000 1.0213
0.3531 1.0000 1.0027
0.363 1.0156 1.0000
0.3732 1.0341 1.0000
0.3836 1.0527 1.0000
0.3944 1.0715 1.0000
0.4054 1.0905 1.0000
0.4168 1.1095 1.0000
0.4284 1.1288 1.0000
0.4404 1.1481 1.0000
0.4528 1.1675 1.0000
0.4654 1.1871 1.0000
0.4785 1.2068 1.0000
0.4919 1.2266 1.0000
0.5056 1.2464 1.0000
0.5198 1.2664 1.0000
0.5343 1.2864 1.0000
0.5493 1.3065 1.0000
0.5647 1.3267 1.0000
0.5805 1.3469 1.0000
0.5967 1.3672 1.0000
0.6134 1.3875 1.0000
0.6306 1.4079 1.0000
0.6482 1.4283 1.0000
0.6664 1.4487 1.0000
0.685 1.4691 1.0000
0.7042 1.4895 1.0000
0.7239 1.5099 1.0000
0.7442 1.5303 1.0000
0.765 1.5507 1.0000
0.7864 1.5710 1.0000
0.8084 1.5914 1.0000
0.8311 1.6116 1.0000
0.8543 1.6319 1.0000
0.8783 1.6520 1.0000
0.9028 1.6721 1.0000
0.9281 1.6922 1.0000
0.9541 1.7121 1.0000
0.9808 1.7320 1.0000
1.008 1.7518 1.0000
1.036 1.7714 1.0000
1.065 1.7910 1.0000
1.095 1.8105 1.0000
1.126 1.8298 1.0000
1.157 1.8490 1.0000
1.19 1.8681 1.0000
1.223 1.8870 1.0000
1.257 1.9058 1.0000
1.293 1.9245 1.0000
1.329 1.9429 1.0000
1.366 1.9613 1.0000
1.404 1.9794 1.0000
1.444 1.9974 1.0000
1.484 2.0153 1.0000
1.526 2.0329 1.0000
1.568 2.0504 1.0000
1.612 2.0677 1.0000
1.657 2.0847 1.0000
1.704 2.1016 1.0000
1.751 2.1183 1.0000
1.8 2.1349 1.0000
1.851 2.1512 1.0000
1.903 2.1673 1.0000
1.956 2.1832 1.0000
2.011 2.1988 1.0000
2.067 2.2143 1.0000
2.125 2.2296 1.0000
2.184 2.2446 1.0000
2.245 2.2595 1.0000
2.308 2.2741 1.0000
2.373 2.2885 1.0000
2.439 2.3027 1.0000
2.507 2.3167 1.0000
2.578 2.3305 1.0000
2.65 2.3440 1.0000
2.724 2.3573 1.0000
2.8 2.3705 1.0000
2.879 2.3834 1.0000
2.959 2.3960 1.0000
3.042 2.4085 1.0000
3.127 2.4208 1.0000
3.215 2.4328 1.0000
3.305 2.4446 1.0000
3.397 2.4562 1.0000
3.492 2.4676 1.0000
3.59 2.4788 1.0000
3.69 2.4898 1.0000
3.794 2.5006 1.0000
3.9 2.5112 1.0000
4.009 2.5216 1.0000
4.121 2.5317 1.0000
4.237 2.5417 1.0000
4.355 2.5515 1.0000
4.477 2.5611 1.0000
4.603 2.5705 1.0000
4.731 2.5797 1.0000
4.864 2.5887 1.0000
5 2.5976 1.0000

